FMM-Net: neural network architecture based on the Fast Multipole Method

In this paper, we propose a new neural network architecture based on the H2 matrix. Even though networks with H2-inspired architecture already exist, and our approach is designed to reduce memory costs and improve performance by taking into account the sparsity template of the H2 matrix. In numerical comparison with alternative neural networks, including the known H2-based ones, our architecture showed itself as beneficial in terms of performance, memory, and scalability.

==> FMM-Net (Version 200)/IV_comments.txt <==
23/09/2019

бавает FMM, показать картинку в самом начале как архитектура
от fmm нужно: два дерева, fmm, пересчёт

fmm matvec
мотивация: есть данные, которые можно представить как point cloud
аналог image2image / pix2pix вектор в вектор, но только не картинку, а точки
с геометрической информацией, два point cloud.

матричное рассуждение 
вопрос ко всей секции про h2mat, нигде не используем вроде, и это нужно для сжатия

а мы начинаем с правой части

есть матвек (про алгоритм) - нет размеров для букв, нет связи с point cloud,
ключевой момент  - как из point cloud строится дерево,
как строится interaction list (из геометрической конструкции)
мы просто вставляем нелинейность.

кто близкий, кто дальний - нормальная иллюстрация

low-rank нигде не используем

отталкиваемся от вычислительного графа, а то, что взаимодействие бывает close and far

spatial process -> point cloud 

начинаем с того, что пусть у нас есть два множества точек, функция на одном, на другом,
есть отображение R^n -> R^m 
two sets of points (pointclouds) and we want to approximate it. The simplest
operation is a linear transformation (w_j = sum_i=1^N a_ij v_j, where a_ij are interactions
between two parts). For example, in electrostatics R^3 a_ij = 1/||x_i - y_j||. 
Computation of the sum takes O(n^2) operation. However, due to special structure
we can approximately evaluate it using FMM in O(N log e^{-1} al). Detailed
information may be found in \cite{}, here we are only interested in the computational
graph of the algorithm to make it learning arvhitecture.
далее рисуем картиночку
The construction consists in 2 steps
First we process geometric information  in order to create two cluster trees,
and then based on so-called separability criteria we create a block cluster tree
which is stored as interaction list between two points. Сначала два дерева по геометрии,
потом строим блоки, которые взаимодействуют. Это как раз и есть block cluster
tree, элементами которого являются узлы этих двух деревьев. There are many ways to do that,
see illustration ... [Huckbush, Tyrtyshnikov, Roklin]. This geometric procedure
In learning we assume that coordinates are known and the cluster construction procedure
is fixed. For a linear transform we store linear transformation between the parents and the children
and also the linear transformation between the nodes. Then we can consider a non-linear mapping.
Дальше сразу пишем про архитектуру по H2. Then we need to introduce non-linearities
into this transformation. We replace this linear transformation by feedworward network.

И, в общем-то, и всё.


В каждом узле дерева живут векторы. соединенрие листов = линейное преобразование над векторами
Например - это линейный заряд. Общий заряд = сумма детей. 

Картинку оставить, но после, после того, как algebraic interpretation: FMM can be
written as matrix by vector product of the following form: (формула, картинка).
We can write (see details in the appendix) the FMM product in the formalism of H2
matrices. Linear transform may be written by matrix, эту матрицу можно написать как
сумма  плюс произведение 3 разреженных (ссылка), где средний слой имеет специальную структуру
разреженности. Мы определим нелинейное преобразование так, что внутри зашит
фиксированный sparsity pattern. А все детали - внутрь апппендиска. 

поднять сюда (к картинке) формулу, где написан матричный матвек и сетевой аналог.

Подробности про факторизацию убрать в appendix. 

мотивация - не focus, а то, что во многих задачах необходимо приближать
отображение одной функции в другую и необходимо разрабатывать специальные архитектуры
сетей, которые адаптированы к структуре задачи. Часто такие структуры возникают при решении
уравнений в частных производных и интегральных уравнений. 






==> FMM-Net (Version 200)/figs/IV_comments.txt <==
23/09/2019

бавает FMM, показать картинку в самом начале как архитектура
от fmm нужно: два дерева, fmm, пересчёт

fmm matvec
мотивация: есть данные, которые можно представить как point cloud
аналог image2image / pix2pix вектор в вектор, но только не картинку, а точки
с геометрической информацией, два point cloud.

матричное рассуждение 
вопрос ко всей секции про h2mat, нигде не используем вроде, и это нужно для сжатия

а мы начинаем с правой части

есть матвек (про алгоритм) - нет размеров для букв, нет связи с point cloud,
ключевой момент  - как из point cloud строится дерево,
как строится interaction list (из геометрической конструкции)
мы просто вставляем нелинейность.

кто близкий, кто дальний - нормальная иллюстрация

low-rank нигде не используем

отталкиваемся от вычислительного графа, а то, что взаимодействие бывает close and far

spatial process -> point cloud 

начинаем с того, что пусть у нас есть два множества точек, функция на одном, на другом,
есть отображение R^n -> R^m 
two sets of points (pointclouds) and we want to approximate it. The simplest
operation is a linear transformation (w_j = sum_i=1^N a_ij v_j, where a_ij are interactions
between two parts). For example, in electrostatics R^3 a_ij = 1/||x_i - y_j||. 
Computation of the sum takes O(n^2) operation. However, due to special structure
we can approximately evaluate it using FMM in O(N log e^{-1} al). Detailed
information may be found in \cite{}, here we are only interested in the computational
graph of the algorithm to make it learning arvhitecture.
далее рисуем картиночку
The construction consists in 2 steps
First we process geometric information  in order to create two cluster trees,
and then based on so-called separability criteria we create a block cluster tree
which is stored as interaction list between two points. Сначала два дерева по геометрии,
потом строим блоки, которые взаимодействуют. Это как раз и есть block cluster
tree, элементами которого являются узлы этих двух деревьев. There are many ways to do that,
see illustration ... [Huckbush, Tyrtyshnikov, Roklin]. This geometric procedure
In learning we assume that coordinates are known and the cluster construction procedure
is fixed. For a linear transform we store linear transformation between the parents and the children
and also the linear transformation between the nodes. Then we can consider a non-linear mapping.
Дальше сразу пишем про архитектуру по H2. Then we need to introduce non-linearities
into this transformation. We replace this linear transformation by feedworward network.

И, в общем-то, и всё.


В каждом узле дерева живут векторы. соединенрие листов = линейное преобразование над векторами
Например - это линейный заряд. Общий заряд = сумма детей. 

Картинку оставить, но после, после того, как algebraic interpretation: FMM can be
written as matrix by vector product of the following form: (формула, картинка).
We can write (see details in the appendix) the FMM product in the formalism of H2
matrices. Linear transform may be written by matrix, эту матрицу можно написать как
сумма  плюс произведение 3 разреженных (ссылка), где средний слой имеет специальную структуру
разреженности. Мы определим нелинейное преобразование так, что внутри зашит
фиксированный sparsity pattern. А все детали - внутрь апппендиска. 

поднять сюда (к картинке) формулу, где написан матричный матвек и сетевой аналог.

Подробности про факторизацию убрать в appendix. 

мотивация - не focus, а то, что во многих задачах необходимо приближать
отображение одной функции в другую и необходимо разрабатывать специальные архитектуры
сетей, которые адаптированы к структуре задачи. Часто такие структуры возникают при решении
уравнений в частных производных и интегральных уравнений. 






==> IV_comments.txt <==
23/09/2019

бавает FMM, показать картинку в самом начале как архитектура
от fmm нужно: два дерева, fmm, пересчёт

fmm matvec
мотивация: есть данные, которые можно представить как point cloud
аналог image2image / pix2pix вектор в вектор, но только не картинку, а точки
с геометрической информацией, два point cloud.

матричное рассуждение 
вопрос ко всей секции про h2mat, нигде не используем вроде, и это нужно для сжатия

а мы начинаем с правой части

есть матвек (про алгоритм) - нет размеров для букв, нет связи с point cloud,
ключевой момент  - как из point cloud строится дерево,
как строится interaction list (из геометрической конструкции)
мы просто вставляем нелинейность.

кто близкий, кто дальний - нормальная иллюстрация

low-rank нигде не используем

отталкиваемся от вычислительного графа, а то, что взаимодействие бывает close and far

spatial process -> point cloud 

начинаем с того, что пусть у нас есть два множества точек, функция на одном, на другом,
есть отображение R^n -> R^m 
two sets of points (pointclouds) and we want to approximate it. The simplest
operation is a linear transformation (w_j = sum_i=1^N a_ij v_j, where a_ij are interactions
between two parts). For example, in electrostatics R^3 a_ij = 1/||x_i - y_j||. 
Computation of the sum takes O(n^2) operation. However, due to special structure
we can approximately evaluate it using FMM in O(N log e^{-1} al). Detailed
information may be found in \cite{}, here we are only interested in the computational
graph of the algorithm to make it learning arvhitecture.
далее рисуем картиночку
The construction consists in 2 steps
First we process geometric information  in order to create two cluster trees,
and then based on so-called separability criteria we create a block cluster tree
which is stored as interaction list between two points. Сначала два дерева по геометрии,
потом строим блоки, которые взаимодействуют. Это как раз и есть block cluster
tree, элементами которого являются узлы этих двух деревьев. There are many ways to do that,
see illustration ... [Huckbush, Tyrtyshnikov, Roklin]. This geometric procedure
In learning we assume that coordinates are known and the cluster construction procedure
is fixed. For a linear transform we store linear transformation between the parents and the children
and also the linear transformation between the nodes. Then we can consider a non-linear mapping.
Дальше сразу пишем про архитектуру по H2. Then we need to introduce non-linearities
into this transformation. We replace this linear transformation by feedworward network.

И, в общем-то, и всё.


В каждом узле дерева живут векторы. соединенрие листов = линейное преобразование над векторами
Например - это линейный заряд. Общий заряд = сумма детей. 

Картинку оставить, но после, после того, как algebraic interpretation: FMM can be
written as matrix by vector product of the following form: (формула, картинка).
We can write (see details in the appendix) the FMM product in the formalism of H2
matrices. Linear transform may be written by matrix, эту матрицу можно написать как
сумма  плюс произведение 3 разреженных (ссылка), где средний слой имеет специальную структуру
разреженности. Мы определим нелинейное преобразование так, что внутри зашит
фиксированный sparsity pattern. А все детали - внутрь апппендиска. 

поднять сюда (к картинке) формулу, где написан матричный матвек и сетевой аналог.

Подробности про факторизацию убрать в appendix. 

мотивация - не focus, а то, что во многих задачах необходимо приближать
отображение одной функции в другую и необходимо разрабатывать специальные архитектуры
сетей, которые адаптированы к структуре задачи. Часто такие структуры возникают при решении
уравнений в частных производных и интегральных уравнений. 






==> figs/IV_comments.txt <==
23/09/2019

бавает FMM, показать картинку в самом начале как архитектура
от fmm нужно: два дерева, fmm, пересчёт

fmm matvec
мотивация: есть данные, которые можно представить как point cloud
аналог image2image / pix2pix вектор в вектор, но только не картинку, а точки
с геометрической информацией, два point cloud.

матричное рассуждение 
вопрос ко всей секции про h2mat, нигде не используем вроде, и это нужно для сжатия

а мы начинаем с правой части

есть матвек (про алгоритм) - нет размеров для букв, нет связи с point cloud,
ключевой момент  - как из point cloud строится дерево,
как строится interaction list (из геометрической конструкции)
мы просто вставляем нелинейность.

кто близкий, кто дальний - нормальная иллюстрация

low-rank нигде не используем

отталкиваемся от вычислительного графа, а то, что взаимодействие бывает close and far

spatial process -> point cloud 

начинаем с того, что пусть у нас есть два множества точек, функция на одном, на другом,
есть отображение R^n -> R^m 
two sets of points (pointclouds) and we want to approximate it. The simplest
operation is a linear transformation (w_j = sum_i=1^N a_ij v_j, where a_ij are interactions
between two parts). For example, in electrostatics R^3 a_ij = 1/||x_i - y_j||. 
Computation of the sum takes O(n^2) operation. However, due to special structure
we can approximately evaluate it using FMM in O(N log e^{-1} al). Detailed
information may be found in \cite{}, here we are only interested in the computational
graph of the algorithm to make it learning arvhitecture.
далее рисуем картиночку
The construction consists in 2 steps
First we process geometric information  in order to create two cluster trees,
and then based on so-called separability criteria we create a block cluster tree
which is stored as interaction list between two points. Сначала два дерева по геометрии,
потом строим блоки, которые взаимодействуют. Это как раз и есть block cluster
tree, элементами которого являются узлы этих двух деревьев. There are many ways to do that,
see illustration ... [Huckbush, Tyrtyshnikov, Roklin]. This geometric procedure
In learning we assume that coordinates are known and the cluster construction procedure
is fixed. For a linear transform we store linear transformation between the parents and the children
and also the linear transformation between the nodes. Then we can consider a non-linear mapping.
Дальше сразу пишем про архитектуру по H2. Then we need to introduce non-linearities
into this transformation. We replace this linear transformation by feedworward network.

И, в общем-то, и всё.


В каждом узле дерева живут векторы. соединенрие листов = линейное преобразование над векторами
Например - это линейный заряд. Общий заряд = сумма детей. 

Картинку оставить, но после, после того, как algebraic interpretation: FMM can be
written as matrix by vector product of the following form: (формула, картинка).
We can write (see details in the appendix) the FMM product in the formalism of H2
matrices. Linear transform may be written by matrix, эту матрицу можно написать как
сумма  плюс произведение 3 разреженных (ссылка), где средний слой имеет специальную структуру
разреженности. Мы определим нелинейное преобразование так, что внутри зашит
фиксированный sparsity pattern. А все детали - внутрь апппендиска. 

поднять сюда (к картинке) формулу, где написан матричный матвек и сетевой аналог.

Подробности про факторизацию убрать в appendix. 

мотивация - не focus, а то, что во многих задачах необходимо приближать
отображение одной функции в другую и необходимо разрабатывать специальные архитектуры
сетей, которые адаптированы к структуре задачи. Часто такие структуры возникают при решении
уравнений в частных производных и интегральных уравнений. 





